The Local Hole revealed by galaxy counts and redshifts

The redshifts of ~250000 galaxies are used to study the Local Hole and its associated peculiar velocities. The sample, compiled from 6dFGS and SDSS provides wide sky coverage to a depth of ~300h-1Mpc. We have therefore examined K and r limited galaxy redshift distributions and number counts to map the local density field. Comparing observed galaxy n(z) distributions to homogeneous models in three large regions of the high latitude sky, we find evidence for under-densities ranging from ~4-40% in these regions to depths of ~150h-1Mpc with the deepest under-density being over the Southern Galactic cap. Using the Galaxy and Mass Assembly (GAMA) survey we then establish the normalisation of galaxy counts at fainter magnitudes and thus confirm that the underdensity over all three fields at K<12.5 is ~15+-3%. Finally, we further use redshift catalogues to map peculiar velocities over the same areas using the average redshift - magnitude, zbar(m), technique of Soneira (1979). After accounting for the direct effect of large-scale structure on zbar(m) we can then search for peculiar velocities. Taking all three regions into consideration the data reject at the ~4sigma level the idea that we have recovered the CMB rest frame in the volume probed. There is therefore some consistent evidence from counts and Hubble diagram for a local ~150h-1Mpc underdensity that deeper counts and redshifts in the Northern Galactic cap suggest may extend to ~300h-1Mpc.

==> astroph_abstract_local_hole.txt <==
The redshifts of ~250000 galaxies are used to study the Local Hole and its associated peculiar velocities. The sample, compiled from 6dFGS and SDSS provides wide sky coverage to a depth of ~300h−1Mpc. We have therefore examined K and r limited galaxy redshift distributions and number counts to map the local density field. Comparing observed galaxy n(z) distributions to homogeneous models in three large regions of the high latitude sky, we find evidence for under-densities ranging from ~4-40% in these regions to depths of ~150h−1Mpc with the deepest under-density being over the Southern Galactic cap. Using the Galaxy and Mass Assembly (GAMA) survey we then establish the normalisation of galaxy counts at fainter magnitudes and thus confirm that the underdensity over all three fields at K<12.5 is ~15+-3%. Finally, we further use redshift catalogues to map sky-averaged peculiar velocities over the same areas using the average redshift - magnitude, zbar(m), technique of Soneira (1979). After accounting for the direct effect of large-scale structure on zbar(m) we can then search for peculiar velocities. Taking all three regions into consideration the data reject at the ~4sigma level the idea that we have recovered the CMB rest frame in the volume probed. There is therefore some consistent evidence from counts and Hubble diagram for a local ~150h−1Mpc underdensity that deeper counts and redshifts in the Northern Galactic cap suggest may extend to ~300h−1Mpc.

